Divide and conquer methods for functions of matrices with banded or hierarchical low-rank structure

This work is concerned with approximating matrix functions for banded matrices, hierarchically semiseparable matrices, and related structures. We develop a new divide-and-conquer method based on (rational) Krylov subspace methods for performing low-rank updates of matrix functions. Our convergence analysis of the newly proposed method proceeds by establishing relations to best polynomial and rational approximation. When only the trace or the diagonal of the matrix function is of interest, we demonstrate -- in practice and in theory -- that convergence can be faster. For the special case of a banded matrix, we show that the divide-and-conquer method reduces to a much simpler algorithm, which proceeds by computing matrix functions of small submatrices. Numerical experiments confirm the effectiveness of the newly developed algorithms for computing large-scale matrix functions from a wide variety of applications.

==> data/testDiagGraphs.dat <==
5488	138	6.7207e-16	12.58	21.393
5822	140	7.0183e-16	15.372	24.148
6100	139	6.4991e-16	16.017	29.974
2642	18	8.3427e-16	1.2509	2.5329
5242	189	1.049e-15	31.012	16.723
9877	577	2.4203e-15	201.49	116.88
7716	92	7.0443e-16	11.4	57.949


==> data/testDtN.dat <==
512	0.29502	3.4037e-06	0.030359	13
1024	0.85494	1.4542e-05	0.13648	14
2048	2.4453	6.648e-05	0.91353	20
4096	6.0657	0.00019969	6.3027	21
8192	16.932	0.00052279	66.385	22
16384	46.365	0	0	25


==> data/testEstrada.dat <==
5488	138	3.4979e-12	1.8623	2.855
5822	140	3.4997e-12	1.7907	3.3428
6100	139	1.781e-12	1.9878	4.0493
2642	18	5.1269e-09	0.27076	0.71483
5242	189	2.9451e-15	3.0361	4.0582
9877	577	2.2219e-14	80.309	17.187
7716	92	8.5664e-15	2.0449	10.301

